Phase transitions and optimal algorithms for semi-supervised classifications on graphs: from belief propagation to graph convolution network

We perform theoretical and algorithmic studies for the problem of clustering and semi-supervised classification on graphs with both pairwise relational information and single-point feature information, upon a joint stochastic block model for generating synthetic graphs with both edges and node features. Asymptotically exact analysis based on the Bayesian inference of the underlying model are conducted, using the cavity method in statistical physics. Theoretically, we identify a phase transition of the generative model, which puts fundamental limits on the ability of all possible algorithms in the clustering task of the underlying model. Algorithmically, we propose a belief propagation algorithm that is asymptotically optimal on the generative model, and can be further extended to a belief propagation graph convolution neural network (BPGCN) for semi-supervised classification on graphs. For the first time, well-controlled benchmark datasets with asymptotially exact properties and optimal solutions could be produced for the evaluation of graph convolution neural networks, and for the theoretical understanding of their strengths and weaknesses. In particular, on these synthetic benchmark networks we observe that existing graph convolution neural networks are subject to an sparsity issue and an ovefitting issue in practice, both of which are successfully overcome by our BPGCN. Moreover, when combined with classic neural network methods, BPGCN yields extraordinary classification performances on some real-world datasets that have never been achieved before.

==> popular_summary.txt <==
As graph convolution networks (GCNs) are showing great talents on data represented as non-Euclidean graphs beyond regular one or two dimensional grids such as voices and pictures, we are supposed to understand why GCNs work and what extent GCNs can work to. Therefore we use a generative model called joint stochastic block model to produce well-controlled benchmark graphs with asymptotically optimal solutions to evaluate  strengths and  weaknesses of GCNs, observing and analyzing GCNs' sparsity issue and overfitting  issue, which can be overcome by our method inherited from belief propagation.  When applied to  some real-world datasets, our method also gives  better results that GCNs.


(Tianyi)
So far, graph convolution networks (GCN) are mostly tested on real-world datasets without clear mathematical structures, thus the success or failure of GCNs is hard to be pinned down in theoretical analysis. We construct a generative model, the joint stochastic block model for aggregated graphs with both relational and feature information, which enables the production of well-controlled benchmark graphs to evaluate the strengths and weaknesses of GCNs in clustering and semi-classification on graphs. The generative model is associated with a novel GCN algorithm that we invented, based on the belief propagation algorithm from statistical physics, which yields asymptotically optimal solutions on the generated synthetic graphs. A sparsity issue and an overfitting issue is identified when applying classical GCNs on benchmark graphs, both of which could be overcome by our new GCN scheme. When applied to real-world datasets, our algorithm produced extraordinary classification performances as well, and in some cases overrode several state-of-the-art GCNs.

(PZ)
Many algorithms have been proposed for learning problems in graph data, including the recently developed convolution neural networks (GCN) which have dominated the research area. However, so far the algorithms are mostly evaluated on real-world datasets without controllable mathematical properties, thus the success or failure of the algorithms is hard to be understood in theoretical analysis. We construct a generative model, the joint stochastic block model for aggregated graphs with both relational and feature information, with asymptotically exact properties that can be studied using the methods in statistical physics.
This enables the production of well-controlled benchmark graphs with optimal solutions to evaluate the strengths and weaknesses of GCNs. In particular, a sparsity issue and an overfitting issue are identified when applying classical GCNs on benchmark graphs. Based on the theory, we propose a mathematically principled GCN algorithm which overcomes the issues and perform optimally in the synethic networks. When applied to real-world datasets, our algorithm produces extraordinary classification performances as well, and in some cases overrode several state-of-the-art GCNs.

(PZ + Tianyi)
For long, many algorithms have been proposed for the task of learning on graphs, yet the recently developed graph convolution neural networks (GCN) have rapidly dominated this research area. However, GCN algorithms are so far mostly evaluated on real-world datasets without transparent mathematical properties, thus the success or failure of the algorithms is hard to be fully understood in theoretical analysis. We construct a generative model, the joint stochastic block model for aggregated graphs with both relational and feature information, which has asymptotically exact properties that can be studied with rigorous statistical physics methods.
This model enables the production of well-controlled benchmark graphs with optimal solutions to evaluate the strengths and weaknesses of GCNs in clustering and semi-classification on graphs; it is further associated with a novel mathematically-principled GCN framework based on the well-known belief propagation algorithm, which yields asymptotically optimal solutions on the generated synthetic graphs. A sparsity issue and an overfitting issue are identified when testing classical GCNs on these benchmark graphs, both of which could be overcome by our new GCN. When applied to real-world datasets, our algorithm produced extraordinary classification performances as well, and in some cases overrode several state-of-the-art GCNs.


